Finite element exterior calculus for spectra and pseudospectra of advection-diffusion of differential forms

Numerical investigations of dynamo action have remained active in fluid mechanics over the past decades, presenting numerous challenges and open problems. Meanwhile, the development of structure-preserving methods and finite element exterior calculus (FEEC) inspires a revisit of numerical dynamo studies and an exploration of existing open questions in computation. In this paper, we present a FEEC approach for dynamo problems. In particular, we investigate structure-preserving finite element schemes for computing the spectra and pseudospectra of advection-diffusion operators of differential forms. The schemes and their analysis are based on finite element de Rham complexes.

==> experiments/output/abc_convergence.csv <==
N,h,order,Re,lam_target,lam_h_real,lam_h_imag,lam_err,l2_err,l2_rel_err,hcurl_err,hcurl_rel_err,solve_time_s
4,1.5707963267948966,1,1.0,1.0,0.9639707061081348,-1.0801851886211607e-16,0.036029293891865155,0.2302892589514986,0.008441959267901625,0.3719012992861365,0.009763823462190726,0.054242610931396484
10,0.6283185307179586,1,1.0,1.0,0.986113082875192,-8.311471190335286e-15,0.013886917124808051,0.08498683224412909,0.0031154530583818087,0.1394658352846493,0.003622549121644451,2.7202353477478027
16,0.39269908169872414,1,1.0,1.0,0.9953006760661002,-1.9756964345035458e-16,0.004699323933899824,0.0071752307416239215,0.00026303009499605755,0.013452762981334918,0.0003489913926356811,42.29675221443176
22,0.28559933214452665,1,1.0,1.0,0.9975816955880815,-2.2457411364326753e-16,0.0024183044119184816,0.002497794978042038,9.156433765172377e-05,0.005507672310004813,0.00014282594914167022,297.92692017555237
28,0.2243994752564138,1,1.0,1.0,0.9985219901398875,-3.676183388766657e-15,0.0014780098601124836,0.0003959237898088683,1.4513801129837553e-05,0.0010226910497316282,2.6516299169887304e-05,1574.0476717948914
32,0.19634954084936207,1,1.0,1.0,0.9988724125675268,2.6935272686586443e-16,0.0011275874324732094,0.00573152679303654,0.0002101066977678376,0.016340612812209467,0.00042365282493521796,3164.3525280952454
40,0.15707963267948966,1,1.0,1.0,0.9992812361578012,2.1833640605957747e-14,0.0007187638421988218,0.0019282611851200871,7.068632925727657e-05,0.006576415629358237,0.0001704902831969705,12560.536868333817

